Classical Nova Carinae 2018: Discovery of circumbinary iron and oxygen

We present time-lapse spectroscopy of a classical nova explosion commencing 9 days after discovery. These data reveal the appearance of a transient feature in Fe II and [O I]. We explore different models for this feature and conclude that it is best explained by a circumbinary disc shock-heated following the classical nova event. Circumbinary discs may play an important role in novae in accounting for the absorption systems known as THEA, the transfer of angular momentum, and the possible triggering of the nova event itself.

==> Discovery of a shock-heated Fe-rich disc around the nova ASASSN-18fv/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
